Online Segmentation of LiDAR Sequences: Dataset and Algorithm

Roof-mounted spinning LiDAR sensors are widely used by autonomous vehicles. However, most semantic datasets and algorithms used for LiDAR sequence segmentation operate on $360^\circ$ frames, causing an acquisition latency incompatible with real-time applications. To address this issue, we first introduce HelixNet, a $10$ billion point dataset with fine-grained labels, timestamps, and sensor rotation information necessary to accurately assess the real-time readiness of segmentation algorithms. Second, we propose Helix4D, a compact and efficient spatio-temporal transformer architecture specifically designed for rotating LiDAR sequences. Helix4D operates on acquisition slices corresponding to a fraction of a full sensor rotation, significantly reducing the total latency. Helix4D reaches accuracy on par with the best segmentation algorithms on HelixNet and SemanticKITTI with a reduction of over $5\times$ in terms of latency and $50\times$ in model size. The code and data are available at: https://romainloiseau.fr/helixnet

==> results/cylinder3d.txt <==
pscan latency miou idle idle2 inf
100 212 66.911 -4 -4 108
50 126 66.241 -24 -48 74
33 98 65.762 -30 -90 63
25 83 65.67 -31 -124 57
20 75 65.274 -34 -170 54

==> results/headsT.txt <==
b h1 h2 h3 h4
2	-2.0965457	-4.1918473	-3.0544717	1.5167178
1	-1.1066294	-4.5900245	-3.3727374	0.518162
0	-1.2975745	-4.6859307	-4.386219	0.41297975

==> results/headsX.txt <==
b h1 h2 h3 h4
-3	-4.2078133	-5.8348308	-1.4487252	-0.016418459
-2	-5.7996	    -4.5408583	-2.8125432	0.6647666
-1	0.8793504	-4.9255047	-3.953781	1.6609089
0	5.780355	-4.664357	-4.737096	1.4105442
1	0.79406047	-3.872146	-3.97795	1.5670197
2	-7.285985	-3.621439	-3.271725	0.83496183
3	-6.5012445	-3.4880514	-1.9975654	0.22464663

==> results/headsY.txt <==
b h1 h2 h3 h4
-3	-4.3226547	-1.1155374	-4.7068176	-1.2565047
-2	-5.9019876	-1.4553612	-4.393369	0.6536466
-1	0.43692157	-3.6118639	-1.6730434	2.561146
0	4.8881345	-8.849662	1.022298	0.9094291
1	-0.67550725	-5.077512	-1.0381856	2.3459942
2	-6.797645	-4.241993	-12.007631	1.324368
3	-7.1366124	-1.6039767	-6.7559624	-0.24007925

==> results/headsZ.txt <==
b h1 h2 h3 h4
-3	-2.3919022	-24.324059	-7.3977036	3.493832
-2	-1.566876	-20.871847	1.1225244	4.190853
-1	-1.6019061	-0.40774065	4.426355	0.7298932
0	0.83177155	0.2805583	5.975679	-3.7680876
1	-2.7481046	2.7332668	-10.1410265	-0.47597623
2	-2.0694294	3.8875637	-17.226948	3.1425195
3	-3.7928164	-0.8224799	-8.8748045	4.582805

==> results/ours_temp.txt <==
pscan miou  inf  idle
100   66.7  44   999999
50   66.7  28   999999
33    66.8  23   999999
25   66.7  20.5   999999
20    66.8  19   2

==> results/panopolar.txt <==
pscan miou idle inf
100 64.5 99999  49.8827
50 63.866 99999  46.6576
33 62.229 -99999  44.8671
25 62.618 -99999  44.7093
20 60.298 -99999  43.9111

==> results/polarnet.txt <==
pscan latency miou idle idle2 inf
100 153 58.2 53 53 49
50 92 57.8 12 24 43
33 76 57.1 -6 -18 41
25 64 57.5 -12 -48 38
20 57 56.9 -15 -75 36

==> results/salsanext.txt <==
pscan  latency  miou    idle  inf
100    127      55.8    81    23
50     65       55.8    39    13
33     99999    55.7    9999  12
25     36       55.6    16    10
20     99999    55.3    9999  9.5
%12.5   24       54.2    4     9
%6.25   16       52.0    -3    9

==> results/spvnas.txt <==
pscan latency miou idle idle2 inf
100 177 64.7 31 31 73
50 103 62.5 0 0 52
33 82 60.8 -12 -36 47
25 71 59.0 -19 -76 45
20 65 57.8 -23 -115 44
